The influence of dust growth on the observational properties of circumplanetary discs

Dust growth is often indirectly inferred observationally in star-forming environments, theoretically predicted to produce mm-sized particles in circumstellar discs, and also presumably witnessed by the predecessors of the terrestrial meteoritic record. For those reasons it is believed that young gas giants under formation in protoplanetary discs with putative circumplanetary discs (CPDs) surrounding them, such as PDS 70c, should be containing mm-sized particles. We model the spectra of a set of CPDs, which we obtained from radiation hydrodynamic simulations at varying Rosseland opacities kappa_R. The kappa_R from the hydrodynamic simulations are matched with consistent opacity sets of ISM-like composition, but grown to larger sizes. Our high kappa_R hydro data nominally corresponds to 10 mum-sized particles, and our low kappa_R-cases correspond to mm-sized particles. We investigate the resulting broad spectral features at first while keeping the overall optical depth in the planetary envelope constant. Dust growth to size distributions dominated by millimeter particles generally results in broad, featureless spectra with black-body like slopes in the far-infrared, while size distributions dominated by small dust develop steeper slopes in the far-infrared and maintain some features stemming from individual minerals. We find that significant dust growth from microns to millimeters can explain the broad features of the PDS 70c data, when upscaling the dust masses from our simulations by x100. Furthermore our results indicate that the spectral range of 30-500 mum is an ideal hunting ground for broadband features arising from the CPD, but that longer wavelengths observed with ALMA can also be used for massive circumplanetary discs

==> TODO.dat <==
In the two different figures that show keplerian rotation, one in the midplane, fig. 7 and the other that shows the 3D structure with streamlines and v_theta/vk (fig 14 currently) the midplane max v/vk values dont match up. They should be showing a maximum of v/vk at r=0.2 according to fig. 7 and at r=0.4 according to fig. 14

Wed 10th July 2024: Add spectra from Valentin Christiaens, if needed, contain JWST data

==> abstract.txt <==
[THIS IS AN OLD ABSTRACT, IGNORE] Abstract. Circumplanetary discs (CPDs) presumably form around young gas giants and are thought to be the sites of moon formation and an intermediate reservoir of gas for furthering the growth of said gas giants.
How and when CPDs can form moons is however unclear. The system of planet, CPD and circumstellar disc (CSD) is potentially linked by mutual radiative exchange and thus needs to be simulated in one global system. Those simulations, when performed in 3D with realistic heating and cooling, are computationally expensive and with current hardware the full evolutionary track of the system is unaccessible.
To circumvent this problem, we investigate two simulation runs, a high and a low-entropy planet, that we link to snapshots of the hot, early and cold, late-type stages of CPD evolution. We attempt to clarify when and if CPDs can detach from the CSD and what their structures are, as well as the occurrence of accretion shocks.
Our low-entropy CPD detaches from the CSD, creating a region of relative vacuum and thus permitting gas to free-fall supersonically onto it, triggering an accretion shock at the outer CPD radius. The high-entropy CPD remains connected to the disc and displays tidal spiral arms, leading to super-Keplerian rotation of the CPD onto the planet [FOR REASONS SO FAR NOT UNDERSTOOD]. Both planets exhibit a vertical accretion shock.
Previous work showed CPD tidal arms mostly to appear in 2D settings with simplified cooling laws, being disputed by other 3D SPH RHD simulations. Here we show that this type of spirals does appear in our setting and is quite universal [use less strong wording?]. The spiral arm angle of attack depends on the temperature of the CPD, leading to a near-circular wrap-up of the spiral arm into the CPD, making it barely noticeable.
We argue that the high and low entropy case can be related to early and late evolution of CPDs. If so, then hot, early type CPDs would be strongly accreted onto the host planet and barely able to form moons due to the action of the tidal arms. In the cold, late type CPDs the effect of spiral arms is barely noticeable and thus, quiet moon-forming discs can form. Additionally a midplane accretion shock from CSD to CPD can accelerate CPD compactification at this stage. Interpreted observations need to take into account that the midplane accretion shock is potentially meaningful in assigning KL-band masses based on browdn-dwarf cooling models.

Circumplanetary discs (CPDs) presumably form around young gas giants and are thought to be the sites of moon formation and an intermediate reservoir of gas for furthering the growth of said gas giants. 
How the physics of this temporary storage and its feeding is structured in detail and at which planetary masses and opacities it occurs is however unknown. In order to clarify this, we use the global radiation hydrodynamics code FARGOCA, with a grid that allows resolving the planetary gravitational potential well sufficiently for a CPD to form.
We then study the gas flows and density/temperature structures that emerge as a function of planet mass, opacity and potential depth. Our results indicate interesting structure formation for jupiter-mass planets at low opacities, which we subsequently analyse in detail.
The low opacity Jupiter features an envelope that is sufficiently cold for a CPD to form, and a free-fall region separating CPD and circumstellar disc emerges. Interestingly, this free-fall region is a result of supersonic erosion of outer envelope material, as opposed to static structure formation that one would expect at low opacities. The circulation inside the CPD is near-keplerian and modified by the presence of CPD spiral arms.
For high opacities we recover results from the literature, finding an essentially featureless hot envelope.
We conclude our work by generating a limited set of synthetic spectra of our CPDs and assess their importance in interpreting spectra of young protoplanetary objects.

==> discussion.txt <==
\section{Discussion}
\label{sec:discussion}

We now conclude the description and analysis of our results and enter a more speculative regime.

\subsection{Connection of free-fall region and disc storage}


Compare with \citep{zhu2016} and stress that in our runs the CPD spirals also lead to accretion onto the planet, but through a different mechanism: Gas enters the CPD, gets kicked upwards by the spiral arm, all the while orbiting, and where the spiral arm terminates, it drifts inwards. This increases storage time in the CPD, but at the moment as we rotate subkeplerian, the gas drifts then inwards and falls into the planet.

Our analysis about the mass delivery towards the CPD showed that the existence of a free-fall region coincides with this circulation pattern. Whereas in its absence, CPD gas is caught in a large-scale circulation at low keplerian values throughout the whole volume.

\subsection{Detachment and midplane accretion shock onto the CPD - Real or not?}

%[POINT TO MAKE IN DISCUSSION: HOW IS THE "VACUUM" NOT SIMPLY THE NATURAL STATE OF THE ENVELOPE WITH k=0.01? AT GIVEN LUMINOSITY AND MASS? WE MIGHT JUST HAVE TOO FEW MASS IN THERE]

The main interesting new feature in our study is the existence of a free-fall region for simulations with low opacities, hence we recap a short synthesis of the preceding analysis.
While intuitively one might expect for a blob of gas of low opacity to collapse into a compact configuration spontaneously, thus evacuating higher-up areas, we show that this is not the reason and the picture is more complicated for the free-fall in our simulations.

Firstly, as can be seen in Fig. \ref{fig:pressuresupport_opacities} and \ref{fig:pressuresupport_masses}, already for the low-mass planets of 20$m_{\oplus}$ the outer envelope is barely in hydrostatic equilibrium. This is of course due to the strong dynamic coupling to the disc, which provides retrograde rotational support until approx $r=0.5r_{\rm H}$, which is the penetration depth of horseshoe-flows. However a significant difference is evident between the two opacities, which is due to the differences in cooling capability of the two envelopes. Hence, both kinematics and thermodynamics are important in structuring the outer envelope. Planets with increasing mass should therefore be easily able to contract, but we find free-fall to occur in the midplane only for masses $m_p > 240 m_{\oplus}$. Our interpretation of this finding is that there is another factor determining the detachment from the circumstellar disc. 

Secondly, we find that this factor is the pressure ratio $\zeta$, determined both by the CSD flow kinetics and envelope thermodynamics. Gas that can push itself past the spiral arm shock has two direct effects on the gas in the envelope: It distorts the shape of the shock and initiates the erosion of the free-fall region. The distorted shock redirects the vertically flowing gas in such a way as to avoid the eroded volume, preventing its refilling.

From the table of accretion values, Tab. \ref{tab:accretion_data} it is interesting to note, that the opening of a free-fall region does not have an order-of-magnitude effect on the accretion rates into the planet, but only around a factor of 2. The free-fall changes however the modus operandi in which the CPD can recieve gas: Even a moderately strong shock can have important entropy loss properties [ADD SHOCK LUMINOSITY ESTIMATE].

It is interesting to speculate when the CSD gap can push past the spiral arms.

Scenario 1: A shallow gap around a hot planet. At low disc viscosities, the planet growth time from reaching runaway growth to several hundred earth masses can be smaller than the gap formation timescale. Hence, realistic situations could exist in which there is a massive planet surrounded by a comparatively massive gap. The kinetic energy of the flow would be large, being able to push past the spiral arm shock. See Appendix for more.
Scenario 2: A deep gap has formed around a hot planet. This would represent runs H1 and H2. The planets heat the spiral arm significantly, and the CSD flows cannot push past the static spiral arm pressure anywhere, being forced to enter the Hill sphere relatively slowly, forming a dense envelope, extending from the planet all the way to the spiral arms.

Scenario 3: A deep gap around a cool planet. Now the planet is unable to provide additional heating to the shock region, and gas again is able to push past the spiral arm, free-falling onto the CPD.

Additionally, two notes are to be made comparing our work to work performed in lower dimensions.

Detachment of the planet from the CSD is often prescribed in 1D-modells. Gas is set to a minimum-gap-depth boundary condition and then falling directly onto the planet, often releasing all its kinetic energy in violently hot shocks. This would evidently not be the case, if the spiral arm barrier effect would be considered. However, effects of self-gravity show a strong compactification of giant planets during runaway-accretion, while also being very luminous. Hence, it is unclear whether the free-fall region we have seen could be formed at times before, during or shortly after the runaway collapse. The surroundings of the planet after the collapse and any possible gap structure would be also completely unclear, although there has been some progress \citep{ayliffebate2012}.

\cite{owen2016} considered a thin CPD-like accretion-sheet structure that would at its inner radius loose pressure support, free-fall and shock into the planet to consider a midplane shock on the planet. Contrary, in our simulation runs there is way too much pressure support at the inner CPD radius for such a phenomenon to occur. However we report on the first occurrence of a midplane accretion shock from the CSD into the CPD. The accretion shock is relatively weak, corresponding to the shorter free-fall time that the gas in the midplane has before reaching a significant density increase.

\subsection{Comparison with previous work}

Compare with \citep{zhu2016} and stress that in our runs the CPD spirals also lead to accretion onto the planet, but through a different mechanism: Gas enters the CPD, gets kicked upwards by the spiral arm, all the while orbiting, and where the spiral arm terminates, it drifts inwards. This increases storage time in the CPD, but at the moment as we rotate subkeplerian, the gas drifts then inwards and falls into the planet.

Our analysis about the mass delivery towards the CPD showed that the existence of a free-fall region coincides with this circulation pattern. Whereas in its absence, CPD gas is caught in a large-scale circulation at low keplerian values throughout the whole volume.

\subsection{The vertical accretion shock and gas flows}

This feature in our work is not something new, but the shock strength and position is worth discussing. The simulations with low opacity, i.e., $\kappa = 0.01 \; cm^2 \, g^{-1}$, runs C1 and H1, shock temperatures reach $\approx 500 \,\rm K$ at $\approx z=0.15 \, r_{\rm H}$ for the cold simulation, and $\approx 800 \,\rm K$ at $\approx z=0.15 \, r_{\rm H}$. Compare to \citep{marleau2019}. They find enormous shock temperatures of several $10.000 \, \rm K$. The reason for this discrepancy is that the shock position follows the rapid density increase at the planet or any other hydrostatic structure in the way of the falling gas. This density increase moves inward with the deepened potential in simulation H1. Thus, the discrepancy in vertical shock temperature is an artifact due to the finite smoothing length.

%[THE FOLLOWING IS PRELIMINARY DATA + CONCLUSIONS]
We see qualitatively different behaviour in simulations with high opacity, i.e. $\kappa = 1.0 \; cm^2 \, g^{-1}$, run H2. Due to much higher pressure gradients, vertically free-falling gas is de-accelerated and is subsonic until it reaches the planetary envelope. No vertical accretion shock occurs, consistent with previous work using such opacities.

%Similar to paper 1, now short subparagraphs follow that show density \& temperature, because gas flows follow from those.
%Also include a table here, that shows simplified results of the simulations, like $m_{\rm CPD}/m_{\rm planet}$, $\dot{m}_{\rm disc}$, $\dot{m}_{\rm planet}$, parameters.
% HERE ADD
%
% ROTATION PROFILES
% ACCRETION RATES: Into Hill sphere and to show how CPD remains at constant mass while planet accretes
% MORE SUTFF???
%\subsection{The free-fall region: Why not a steady state structure at given mass?}
%[POINT TO MAKE IN DISCUSSION: HOW IS THE "VACUUM" NOT SIMPLY THE NATURAL STATE OF THE ENVELOPE WITH k=0.01? AT GIVEN LUMINOSITY AND MASS? WE MIGHT JUST HAVE TOO FEW MASS IN THERE]
%
%It is possible that the free-fall region in our simulations could simply be a result of the natural state of the envelope at the given opacity, mass and luminosity. There are several data points coming from our numerical experiments speaking against that: 1.) The existence of envelopes with only one-sided free-fall regions (see appendix?) at other resolutions/numerical setups. A planetary envelope cannot posses a structure that is asymmetric in temperature gradients between solar and antisolar points. Disc conditions in the midplane can vary sufficiently in radiation hydrodynamics simulations between inner and outer disc to produce the ram pressure differences seen. 2.) The free-fall region does not exhibit cylindric symmetry around the planet. It does not form spontaneously and is clearly asociated with the post-shock supersonic flows. 3.) Correlation of spiral arm tilt and inversion of density profile in CPD midplane 


\begin{figure}
   \centering
   \includegraphics[width=0.45\textwidth]{images/paper3_batch4_4a.png}
     
\caption{Pressure support in the envelopes of planets with constant $\kappa=0.01cm^2/g$ for several mass doublings, plotted in real space distance to emphasize shock evolution. The approximate outer envelope is marked as a gray box. Between 20$m_{\rm \oplus}$-120$m_{\rm \oplus}$ there is remarkably few evolution in terms of pressure gradient in the outer envelope. The shock position (strength seen in the inset) is pushed outwards together with $r_{\rm H}$ as the mass increases. 
The sudden opening of a free-fall region after another mass-doubling at 240$m_{\rm \oplus}$, seems therefore to be unlikely to be cause by a purely static process of envelope formation.
}
         \label{fig:pressuresupport_masses}
\end{figure}


\subsection{Separated dust reservoirs in the CPD? - Implications for moon formation}

[REDUNDANCIES WITH 5.1 and 5.2]

As demonstrated in Fig. \ref{fig:all_flows_cylindrically}, the position of the separatrix and the size of a midplane outflow in the CPD does not change when deepening the gravitational potential by a factor of four. This is understandable, as by the analysis in the isothermal simulations of \cite{tanigawa2012}, the outflow is a result of the angular momentum conservation of the gas coming from intermediate angles above the midplane. Hence, it is not surprising that this finding does not change when including the effects of radiation transport.  

The main difference however is the how far this outflow can reach: While for the hot simulations H1 and H2 the outflow is similar to \cite{tanigawa2012} part of a large-scale circulation connected to the CSD, the outflow is truncated for the cold simulations C1 and C2 as it encounters the CPD infall, and creates a closed loop circulation in the outer CPD.

This paints the picture that for a cold planetary envelope, the structures we see between $0.1<\tilde{r}<0.4$ are only the outermost parts of the CPD, but dynamically decoupled from it. This structure could therefore pose an outer reservoir of material for a moon-forming process. Particularly would it be this outer reservoir that is hit by the CPD accretion shock, so the long-term evolution of this region should produce low entropies which would cool and compactify the gas orbiting at those distances.

The latter point is however only speculation at the moment, because we do not have the means to confirm this presently: Simulation C1 truncates the potential far from a relevant inner realistic CPD radius. However the deep simulation H1 is too hot to permit proper CPD formation, due to the large amounts of inner energy from the potential deepening process. The latter envelope has not had enough time to cool, and simulation runtimes ($\sim$$1$month per orbit) make the long-term evolution for this potential depth particularly inaccessible.

%[Check temperature evolution on those 5 orbits]
%[Run H1b: Hotter, deeper, but has FFR: What happens?]

%\subsection{Implications for moon formation II: Conditions in the CPD}
It is therefore not surprising that typical models of 1D-CPDs \citep{canup2006, fujii2017, shibaike2019} work with much lower temperatures than we find in our simulations. The simulations of \cite{tanigawa2012} form an endpoint of this evolution, due to their isothermal approach. It is thus encouraging that our set of simulations can reproduce certain flow features of their work, as this indicates stability over time which is great to form moons.



%Moon formation has been considered to work either through the capture of pebbles from the CSD \cite{canup2006} or the capture of planetesimals \cite{ronnet2019}. In the former case, the outer CPD radius will determine the pebble capture efficiency, while in the latter it is the innermost CPD density that extracts planetesimal angular momentum w.r.t the planet and then the outer CPD radius is irrelevant.

%Our simulations show that the radial accretion shock appears once the temperature of the outer planetary envelope is cold enough to take away significant pressure support. The gas then contracts into a CPD, thus evacuating a region that spans from the Hill radius radially downwards to the boundary of the CPD. The evacuated region allows inflowing gas to be accelerated to free-fall velocity $v_{ff}=\sqrt{gm/r}$, which shocks upon hitting the CPD. 
%This makes it clear that if the initial temperature of the envelope is already high, then the gas will flow into the CPD subsonically, never shocking.
%
%So far, simulation work by ..., ..., ... and our data with $r_s=0.025$ show that planets would rather possess hot envelopes during the accretion process, that disallow the existence of the radial accretion shock.
%
%The self-gravitational collapse of gas giant envelopes \citep{mizuno1980,bodenheimerpollack1986,pollack1996,papa2005} will usually happen in a spherically symmetric configuration, while being attached to the parent disc. \cite{ayliffebate2012} have shown in their SPH-based 3D RHD simulations that the self-gravitational collapse of an envelope triggers a shockwave that changes the $\rho$-$T$-structure of the envelope significantly. Particularly, the post-collapse envelope is shown in their work to be more discy (the density asymmetry between midplane and vertical direction increases significantly from pre- to post-shock) and also the midplane density becomes more evacuated in the outer Hill sphere post-shock. We thus argue, that conditions as seen in our $r_s=0.05$ simulation, might exist in the planetary envelope in the post-shock phase of the gravitational collapse of the protoplanetary envelope.
%
%The simulations of \cite{ayliffebate2012} continue for a short time in the post-shock phase in order for the accretion rate to be measured, but not much longer due to computation time constraints. Their measurments indicate that the gas accretion rate is even two times the value pre-shock.
%
%Thus, we argue, their paper shows that the pre-conditions for a radial accretion shock exists, as well as high enough accretion rates for the infalling gas to have significant impact on the entropy evolution of the CPD.
%
%On the other hand, our paper I shows that opacities also can have the influence of cooling and compactifying the outer regions of the planetary envelope, possibly enabling for a free-fall region and thus the radial accretion shock.

%To this end, \cite{judith2016} uses a heuristic approach to decrease the temperature at the planet, which lowers the envelope temperature as well. But CPDs must be modelled self-consistently 
%
%\subsubsection{The midplane shock - Is it detectable?}
%
%In this section we comment on a number of spectra and synthetic observations generated with RADMC3D [citation needed]
%
%%
%
%\subsection{[DELETE/MERGE?] Detachment from the disc - comparing to 1D calculations}
%
%1D calculations \citep{berardo2017, marleau2019} necessarily assume the planet to be detached from the disc, with static boundary conditions on the flow.
%
%If the giant planet has a CPD, then the vertical shock is not all around the planet like assumed in 1D (see \citep{judith2016}).
%
%Next, if the planet is actually detached, like assumed in 1D calculations, then a CPD exists and a midplane shock falls onto the CPD. This midplane shock will have entirely different properties from the computed 1D shocks. It is necessary to treat vertical and midplane shocks separately.
%
%If the planetary envelope+CPD is not detached from the disc, then this necessitates full 3D treatment anyway.
%
%\subsection{[DELETE/MERGE?] The midplane shock - Implications and CPD entropy evolution}
%
%For $240 m_{\oplus}$ 99$\%$ of the accreted gas comes in through the midplane, contrary to isothermal simulations in \cite{tanigawa2012} and \cite{judith2014}. Therefore we expect most of the dust to be accreted through the midplane as well.
%If a accretion shock exists, then we observed its temperature to be $xyz$ $\rm K$ and thus inflowing, small dust that is coupled to the gas would get thermally processed or even evaporated. 
%In paper 2 we showed that large dust can/cannot cross through the gap towards the planet. Now even small dust is in danger.
%
%Another important implication of the existence of any shock, is the evolution of the entropy of the post-shock material. An efficiently radiating shock can decrease the post-shock entropy \citep{stahler1980,marleau2017}. Taking into account that for the typical radiative accretion shocks pre- and post-temperatures are equal \citep{marleau2019}, the radiative loss of entropy implies a post-shock compactification of the gas.
%
%This is good for making thin, compact and therefore moon-forming discs. 

==> nature_type_abstract.txt <==
Basic intro, 1-2 sentences, any scientist:
Circumplanetary discs (CPDs) presumably form around young gas giants and are thought to be the sites of moon formation and an intermediate reservoir of gas for furthering the growth of said gas giants.

2-3 sentences, more detailed background, scientists from related disciplines:
How and when CPDs can form moons is however unclear. The system of planet, CPD and circumstellar disc (CSD) is potentially linked by mutual radiative exchange and thus needs to be simulated in one global system. Those simulations, when performed in 3D with realistic heating and cooling, are computationally expensive and with current hardware the full evolutionary track of the triple system is unaccessible.

1s, clearly stating the general problem:
To circumvent this problem, we investigate two simulation runs, a high and a low-entropy planet, that we link to the hot, early and cold, late-type stages of CPD evolution. We attempt to clarify when and if CPDs can detach from the CSD and what their structures are, as well as the occurrence of accretion shocks.

1s, main result:
Our low-entropy CPD detaches from the CSD, creating a region of relative vacuum and thus permitting gas to free-fall supersonically onto it, triggering an accretion shock at the outer CPD radius. The high-entropy CPD remains connected to the disc and displays tidal spiral arms, leading to vigorous accretion of the CPD onto the planet (?SO FAR THATS JUST WHAT ZHU+2016 SAID, NEED TO CHECK THAT AFTER SEVERAl ORBITS!). Both planets exhibit a vertical accretion shock.

2-3s, main result in context of previous knowledge, what does it add or change:
Previous work showed CPD tidal arms mostly to appear in 2D settings with simplified cooling laws, being disputed by other 3D SPH RHD simulations. Here we show that this type of spirals does appear in our setting and is quite universal (use less strong wording?). The spiral arm angle of attack depends on the temperature of the CPD, leading to a near-circular wrap-up of the spiral arm into the CPD, making it barely noticeable.

1-2s, main result in more general context,

2-3s, broader context, anyscientist,
We argue that the high and low entropy case can be related to early and late evolution of CPDs. If so, then hot, early type CPDs would be strongly accreted onto the host planet and barely able to form moons due to the action of the tidal arms. In the cold, late type CPDs the effect of spiral arms is barely noticeable and thus, quiet moon-forming discs can form. Additionally a midplane accretion shock from CSD to CPD can accelerate CPD compactification at this stage. Interpreted observations need to take into account that the midplane accretion shock is potentially meaningful in assigning KL-band masses based on browdn-dwarf cooling models.



Circumplanetary discs (CPDs) presumably form around young gas giants and are thought to be the sites of moon formation and an intermediate reservoir of gas for furthering the growth of said gas giants.
How and when CPDs can form moons is however unclear. The system of planet, CPD and circumstellar disc (CSD) is potentially linked by mutual radiative exchange and thus needs to be simulated in one global system. Those simulations, when performed in 3D with realistic heating and cooling, are computationally expensive and with current hardware the full evolutionary track of the triple system is unaccessible.
To circumvent this problem, we investigate two simulation runs, a high and a low-entropy planet, that we link to the hot, early and cold, late-type stages of CPD evolution. We attempt to clarify when and if CPDs can detach from the CSD and what their structures are, as well as the occurrence of accretion shocks.
Our low-entropy CPD detaches from the CSD, creating a region of relative vacuum and thus permitting gas to free-fall supersonically onto it, triggering an accretion shock at the outer CPD radius. The high-entropy CPD remains connected to the disc and displays tidal spiral arms, leading to vigorous accretion of the CPD onto the planet (?SO FAR THATS JUST WHAT ZHU+2016 SAID, NEED TO CHECK THAT AFTER SEVERAl ORBITS!). Both planets exhibit a vertical accretion shock.
Previous work showed CPD tidal arms mostly to appear in 2D settings with simplified cooling laws, being disputed by other 3D SPH RHD simulations. Here we show that this type of spirals does appear in our setting and is quite universal (use less strong wording?). The spiral arm angle of attack depends on the temperature of the CPD, leading to a near-circular wrap-up of the spiral arm into the CPD, making it barely noticeable.
We argue that the high and low entropy case can be related to early and late evolution of CPDs. If so, then hot, early type CPDs would be strongly accreted onto the host planet and barely able to form moons due to the action of the tidal arms. In the cold, late type CPDs the effect of spiral arms is barely noticeable and thus, quiet moon-forming discs can form. Additionally a midplane accretion shock from CSD to CPD can accelerate CPD compactification at this stage. Interpreted observations need to take into account that the midplane accretion shock is potentially meaningful in assigning KL-band masses based on browdn-dwarf cooling models.



























Basic intro, 1-2 sentences, any scientist:
Gas giants are essential drivers of the dynamics of planetary systems, but their growth conditions and speeds in the solar system as well as in extrasolar systems are debated.

2-3 sentences, more detailed background, scientists from related disciplines:
The full formation timescale of gas giants in their nascent discs is only accessible in simulations. 
Those are constraint in their approach of computing the formation of gas giants by dimensionality, energy treatment or growth recipe.

1s, clearly stating the general problem:
Our setup relaxes as many of those constraints as possible. 
We present a global 3D radiative hydrodynamics framework using the FARGOCA-code, gravitational smoothing at the planets location and no mass or energy sink, but self-consistent computation of luminosity and gas accretion rates.
As first step we undertake an extensive study of free numerical parameters and assess their importance for the science results.

1s, main result:
Secondly, we find gas accretion rates into planetary envelopes compatible with the literature, and continue to explain those via the structure of our planetary envelopes, which leads to a simple relation between envelope structure and accretion rate.

2-3s, main result in context of previous knowledge, what does it add or change:
Although being in a stage of Kelvin-Helmholtz contraction, our accretion rates are compatible with typical runaway gas accretion rates.
Our results are a small next step on the way to realistic full 3D gas accretion simulation.

1-2s, main result in more general context,


2-3s, broader context, anyscientist,









Gas giants are essential drivers of the dynamics of planetary systems, but their growth conditions and speeds in the solar system as well as in extrasolar systems are debated.
The full formation timescale of gas giants in their nascent discs is only accessible in simulations. 
Those are constraint in their approach of computing the formation of gas giants by dimensionality, energy treatment or growth recipe.
Our setup relaxes as many of those constraints as possible. 
We present a global 3D radiative hydrodynamics framework using the FARGOCA-code, gravitational smoothing at the planets location and no mass or energy sink, but self-consistent computation of luminosity and gas accretion rates.
As first step we undertake an extensive study of free numerical parameters and assess their importance for the science results.
Secondly, we find gas accretion rates into planetary envelopes compatible with the literature, and continue to explain those via the structure of our planetary envelopes, which leads to a simple relation between envelope structure and accretion rate.
Although being in a stage of Kelvin-Helmholtz contraction, our accretion rates are compatible with typical runaway gas accretion rates.
Our results are a small next step on the way to realistic full 3D gas accretion simulation.

==> planet0.dat <==
0	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.000000	1.000000
1	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.062832	1.000000
0	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.000000	1.000000
1	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.062832	1.000000
2	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.125664	1.000000
0	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.000000	1.000000
0	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.000000	1.000000
1	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.062832	1.000000
2	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.125664	1.000000
3	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.188496	1.000000
4	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.251327	1.000000
5	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.314159	1.000000
6	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.376991	1.000000
6	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.376991	1.000000
7	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.439823	1.000000
8	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.502655	1.000000
9	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.565487	1.000000
10	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.628318	1.000000
11	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.691150	1.000000
12	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.753982	1.000000
13	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.816814	1.000000
14	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.879646	1.000000
15	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	0.942478	1.000000
16	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.005310	1.000000
17	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.068141	1.000000
18	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.130973	1.000000
19	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.193805	1.000000
20	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.256637	1.000000
21	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.319469	1.000000
22	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.382301	1.000000
23	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.445133	1.000000
24	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.507964	1.000000
25	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.570796	1.000000
26	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.633628	1.000000
27	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.696460	1.000000
28	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.759292	1.000000
29	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.822124	1.000000
29	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.822124	1.000000
30	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.884956	1.000000
31	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	1.947788	1.000000
32	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.010620	1.000000
33	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.073451	1.000000
34	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.136283	1.000000
35	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.199115	1.000000
36	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.261947	1.000000
37	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.324779	1.000000
38	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.387611	1.000000
39	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.450443	1.000000
40	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.513274	1.000000
41	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.576106	1.000000
42	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.638938	1.000000
43	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.701770	1.000000
44	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.764602	1.000000
45	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.827434	1.000000
46	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.890266	1.000000
47	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	2.953097	1.000000
48	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.015929	1.000000
49	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.078761	1.000000
50	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.141593	1.000000
51	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.204425	1.000000
52	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.267257	1.000000
52	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.267257	1.000000
53	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.330089	1.000000
54	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.392921	1.000000
55	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.455753	1.000000
56	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.518584	1.000000
57	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.581416	1.000000
58	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.644248	1.000000
59	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.707080	1.000000
60	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.769912	1.000000
61	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.832744	1.000000
62	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.895576	1.000000
63	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	3.958407	1.000000
64	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.021239	1.000000
65	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.084071	1.000000
66	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.146903	1.000000
67	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.209735	1.000000
68	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.272567	1.000000
69	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.335399	1.000000
70	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.398230	1.000000
71	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.461062	1.000000
72	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.523894	1.000000
73	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.586726	1.000000
74	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.649558	1.000000
75	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.712390	1.000000
76	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.775221	1.000000
77	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.838053	1.000000
78	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.900885	1.000000
79	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	4.963717	1.000000
80	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.026549	1.000000
81	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.089381	1.000000
82	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.152213	1.000000
83	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.215044	1.000000
84	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.277876	1.000000
85	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.340708	1.000000
86	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.403540	1.000000
87	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.466372	1.000000
88	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.529204	1.000000
88	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.529204	1.000000
89	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.592036	1.000000
90	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.654868	1.000000
91	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.717700	1.000000
92	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.780531	1.000000
93	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.843363	1.000000
94	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.906195	1.000000
95	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	5.969027	1.000000
96	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.031859	1.000000
97	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.094691	1.000000
98	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.157523	1.000000
99	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.220354	1.000000
99	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.220354	1.000000
99	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.220354	1.000000
100	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.283186	1.000000
101	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.346018	1.000000
102	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.408850	1.000000
103	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.471681	1.000000
104	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.534513	1.000000
105	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.597345	1.000000
106	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.660177	1.000000
107	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.723009	1.000000
108	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.785841	1.000000
109	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.848673	1.000000
110	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.911504	1.000000
111	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	6.974336	1.000000
112	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.037168	1.000000
113	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.100000	1.000000
114	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.162832	1.000000
115	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.225664	1.000000
116	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.288496	1.000000
117	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.351327	1.000000
118	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.414159	1.000000
119	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.476991	1.000000
120	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.539823	1.000000
121	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.602655	1.000000
122	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.665487	1.000000
123	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.728318	1.000000
124	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.791150	1.000000
125	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.853982	1.000000
126	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.916814	1.000000
127	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	7.979646	1.000000
128	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.042478	1.000000
129	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.105310	1.000000
130	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.168141	1.000000
131	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.230973	1.000000
132	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.293805	1.000000
133	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.356637	1.000000
134	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.419469	1.000000
135	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.482301	1.000000
136	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.545133	1.000000
136	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.545133	1.000000
137	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.607965	1.000000
138	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.670797	1.000000
139	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.733629	1.000000
140	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.796460	1.000000
141	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.859292	1.000000
142	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.922124	1.000000
143	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	8.984956	1.000000
144	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.047788	1.000000
145	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.110620	1.000000
146	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.173452	1.000000
147	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.236283	1.000000
148	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.299115	1.000000
149	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.361947	1.000000
150	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.424779	1.000000
151	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.487611	1.000000
152	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.550443	1.000000
153	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.613275	1.000000
154	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.676106	1.000000
155	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.738938	1.000000
156	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.801770	1.000000
157	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.864602	1.000000
158	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.927434	1.000000
159	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	9.990266	1.000000
160	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.053097	1.000000
161	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.115929	1.000000
162	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.178761	1.000000
163	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.241593	1.000000
164	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.304425	1.000000
165	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.367257	1.000000
166	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.430089	1.000000
167	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.492920	1.000000
168	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.555752	1.000000
169	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.618584	1.000000
170	1.000000	0.000000	0.000000	-0.000000	1.000360	0.000000	0.000720	0	0	0	10.681416	1.000000

